VirtualSync+: Timing Optimization with Virtual Synchronization

In digital circuit designs, sequential components such as flip-flops are used to synchronize signal propagations. Logic computations are aligned at and thus isolated by flip-flop stages. Although this fully synchronous style can reduce design efforts significantly, it may affect circuit performance negatively, because sequential components can only introduce delays into signal propagations but never accelerate them. In this paper, we propose a new timing model, VirtualSync+, in which signals, specially those along critical paths, are allowed to propagate through several sequential stages without flip-flops. Timing constraints are still satisfied at the boundary of the optimized circuit to maintain a consistent interface with existing designs. By removing clock-to-q delays and setup time requirements of flip-flops on critical paths, the performance of a circuit can be pushed even beyond the limit of traditional sequential designs. In addition, we further enhance the optimization with VirtualSync+ by fine-tuning with commercial design tools, e.g., Design Compiler from Synopsys, to achieve more accurate result. Experimental results demonstrate that circuit performance can be improved by up to 4% (average 1.5%) compared with that after extreme retiming and sizing, while the increase of area is still negligible. This timing performance is enhanced beyond the limit of traditional sequential designs. It also demonstrates that compared with those after retiming and sizing, the circuits with VirtualSync+ can achieve better timing performance under the same area cost or smaller area cost under the same clock period, respectively.

==> Fig/3-Input_AND_ANSI.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '3-Input_AND_ANSI.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{72bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44444444)%
    \put(0,0){\includegraphics[width=\unitlength]{3-Input_AND_ANSI.pdf}}%
  \end{picture}%
\endgroup%


==> Fig/Cloud01.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Cloud01.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{240.17139986bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85626057)%
    \put(0,0){\includegraphics[width=\unitlength]{Cloud01.pdf}}%
  \end{picture}%
\endgroup%


==> Fig/D_Flipflop_Symbol.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D_Flipflop_Symbol.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{72bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88888889)%
    \put(0,0){\includegraphics[width=\unitlength]{D_Flipflop_Symbol.pdf}}%
    \put(0.34322917,0.61362847){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{D}}}%
    \put(0.76564026,0.61111111){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Q}}}%
    \put(0.76472863,0.16666667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Q}}}%
  \end{picture}%
\endgroup%


==> Fig/Logic_gate_and_us.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Logic_gate_and_us.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{380.69526367bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34883544)%
    \put(0,0){\includegraphics[width=\unitlength]{Logic_gate_and_us.pdf}}%
    \put(-0.00192083,0.20504835){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(-0.00192083,0.04113773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.81009253,0.13767163){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{out}}}%
  \end{picture}%
\endgroup%


==> Fig/NT.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'NT.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.85419613bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43702359)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{NT.pdf}}%
  \end{picture}%
\endgroup%


==> Fig/Nor-gate-en.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Nor-gate-en.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{380.69526367bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34877148)%
    \put(0,0){\includegraphics[width=\unitlength]{Nor-gate-en.pdf}}%
    \put(-0.00192083,0.20137087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(-0.00192083,0.03746024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.81009253,0.13399415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{out}}}%
  \end{picture}%
\endgroup%


==> Fig/Not-gate-en.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Not-gate-en.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{380.69526367bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34885118)%
    \put(0,0){\includegraphics[width=\unitlength]{Not-gate-en.pdf}}%
    \put(-0.00192083,0.11940312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.81009253,0.13398171){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{out}}}%
  \end{picture}%
\endgroup%


==> Fig/Or-gate-en.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Or-gate-en.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{380.69526367bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34876977)%
    \put(0,0){\includegraphics[width=\unitlength]{Or-gate-en.pdf}}%
    \put(-0.00192083,0.20137087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(-0.00192083,0.03746024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.81009253,0.13399415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{out}}}%
  \end{picture}%
\endgroup%


==> Fig/SR_Clocked_Flip-flop_Diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SR_Clocked_Flip-flop_Diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216.49999723bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49884527)%
    \put(0,0){\includegraphics[width=\unitlength]{SR_Clocked_Flip-flop_Diagram.pdf}}%
    \put(1.00331986,0.36951502){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Q}}}%
    \put(1.00331986,0.0886836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Q}}}%
    \put(0.03530601,0.43972287){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{R}}}%
    \put(0.03726905,0.0147806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{S}}}%
    \put(0.03265009,0.23249134){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{E}}}%
  \end{picture}%
\endgroup%


==> Fig/Xor-gate-en.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Xor-gate-en.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{380.69526367bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36045891)%
    \put(0,0){\includegraphics[width=\unitlength]{Xor-gate-en.pdf}}%
    \put(-0.00192083,0.20137087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(-0.00192083,0.03746024){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.81009253,0.13399415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{out}}}%
  \end{picture}%
\endgroup%


==> Fig/aa_false.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'aa_false.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{230.15152546bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29868148)%
    \put(0,0){\includegraphics[width=\unitlength]{aa_false.pdf}}%
    \put(0.34395284,0.27799481){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{false path after wave-pipelining}}}%
    \put(0.52561592,0.00616078){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{controlling signal}}}%
    \put(0.66165178,0.23422875){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{removed flip-flop}}}%
    \put(0.10260653,0.11925731){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1$}}}%
    \put(0.27084908,0.08437771){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2$}}}%
  \end{picture}%
\endgroup%


==> Fig/circuit_graph.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'circuit_graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{161.1830755bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38419077)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{circuit_graph.pdf}}%
    \put(0.05805708,0.13640099){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$u$}}}%
    \put(0.40667698,0.0755662){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d_{vw}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{circuit_graph.pdf}}%
    \put(0.22135573,0.34648132){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{comb. delay?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{circuit_graph.pdf}}%
    \put(0.55545081,0.26256884){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{seq. unit?}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{circuit_graph.pdf}}%
    \put(0.81020976,0.29187696){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{anchor?}}}%
    \put(0.80435193,0.23485238){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\lambda_{tz}$}}}%
    \put(0.23075348,0.29370577){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\xi_{uv}$}}}%
    \put(0.4109505,0.01032405){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{sizing?}}}%
    \put(0.51072335,0.11668065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$w$}}}%
    \put(0.66035182,0.11668065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.9370643,0.11668065){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{circuit_graph.pdf}}%
    \put(0.20768553,0.13640099){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v$}}}%
  \end{picture}%
\endgroup%


==> Fig/concept_backup.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'concept_backup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{241.49760537bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8460539)%
    \put(0,0){\includegraphics[width=\unitlength]{concept_backup.pdf}}%
    \put(0.47961922,0.37145084){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.11921006,0.7205889){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F1}}}%
    \put(0.05319517,0.57752095){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F2}}}%
    \put(0.68345778,0.66912661){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F3}}}%
    \put(0.92049386,0.66912686){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F4}}}%
    \put(0.82437757,0.48067293){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F}}}%
    \put(0.05247427,0.44823549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06859904\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.17267177,0.44615923){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09871568\unitlength}\raggedright 1\end{minipage}}}%
    \put(0.29501325,0.44697639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09536935\unitlength}\raggedright 3\end{minipage}}}%
    \put(0.42049934,0.44662701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09369624\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.55107199,0.44697639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09034991\unitlength}\raggedright 5\end{minipage}}}%
    \put(0.67314453,0.44668008){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10708144\unitlength}\raggedright 2\end{minipage}}}%
    \put(0.8994903,0.53697693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11210078\unitlength}\raggedright CQ:3\\ Setup:1\\ Hold:0\end{minipage}}}%
    \put(0.11921006,0.23591343){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F1}}}%
    \put(0.05319519,0.09284566){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F2}}}%
    \put(0.6834576,0.18445114){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F3}}}%
    \put(0.92049366,0.18445139){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F4}}}%
    \put(0.47962024,0.00634896){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
  \end{picture}%
\endgroup%


==> Fig/flow.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{200.74397009bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.14086894)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{flow.pdf}}%
    \put(0.50779046,1.07085731){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Emulation of sequential delays}}}%
    \put(0.50852987,1.03368304){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{with $\delta_{wt}^\prime-\delta_{wt}$ }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{flow.pdf}}%
    \put(0.51243066,0.78685723){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{All $\delta_{wt}^\prime-\delta_{wt}=0$}}}%
    \put(0.54159104,0.71135012){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{No}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{flow.pdf}}%
    \put(0.27642447,0.32976109){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{No}}}%
    \put(0.5456429,0.2348036){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Yes}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{flow.pdf}}%
    \put(0.50794236,0.02430683){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Optimized circuit}}}%
    \put(0.50779027,0.92530964){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Model approximation with clock/data-to-q delays}}}%
    \put(0.50735229,0.1740462){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Buffer replacement using sequential delay units }}}%
    \put(0.50845428,0.13325783){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{and delay discretization}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{flow.pdf}}%
    \put(0.5071787,0.65535822){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Decrease the lower bound of }}}%
    \put(0.50748679,0.61720912){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\delta_{wt}^\prime-\delta_{wt}$ }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{flow.pdf}}%
    \put(0.74324577,0.80565154){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Yes}}}%
    \put(0.50779045,0.47927026){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Model legalization using accurate delay models}}}%
    \put(0.50843265,0.44002889){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{and update $S_d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{flow.pdf}}%
    \put(0.51306139,0.30944336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{All $\delta_{wt}^\prime-\delta_{wt}=0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{flow.pdf}}%
  \end{picture}%
\endgroup%


==> Fig/general_case.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'general_case.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{207.9281537bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50834051)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{general_case.pdf}}%
    \put(0.94859408,0.24765927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{general_case.pdf}}%
    \put(0.47959641,0.42230449){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{general_case.pdf}}%
    \put(0.05058108,0.39985357){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{general_case.pdf}}%
    \put(0.05058042,0.2494421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{general_case.pdf}}%
    \put(0.3181416,0.30997988){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1466564\unitlength}\centering anchor \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{general_case.pdf}}%
    \put(0.05058038,0.03955881){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{general_case.pdf}}%
    \put(0.31784577,0.26867995){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1466564\unitlength}\centering points\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{general_case.pdf}}%
  \end{picture}%
\endgroup%


==> Fig/latch_setup.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'latch_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{268.81521134bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15858349)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{latch_setup.pdf}}%
    \put(0.23961932,0.00997656){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{non-trans.}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{latch_setup.pdf}}%
    \put(0.44321109,0.00997656){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{transparent}}}%
    \put(0.11336203,0.13145053){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{signal arrival}}}%
    \put(0.32130095,0.13145053){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{signal departure}}}%
    \put(0.7812275,0.13145053){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{no setup time constraint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{latch_setup.pdf}}%
    \put(0.5256528,0.05798798){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_{su}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{latch_setup.pdf}}%
  \end{picture}%
\endgroup%


==> Fig/minus_T.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'minus_T.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{231.41862825bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20733316)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{minus_T.pdf}}%
    \put(0.34616614,0.07447539){\color[rgb]{1,0,0}\makebox(0,0)[b]{\smash{F2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{minus_T.pdf}}%
    \put(0.0545465,0.07447539){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{minus_T.pdf}}%
    \put(0.64994743,0.07447549){\color[rgb]{0,0.50196078,0}\makebox(0,0)[b]{\smash{F3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{minus_T.pdf}}%
    \put(0.28893854,0.13712383){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{u}}}%
    \put(0.40641184,0.13590153){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{v}}}%
    \put(0.58866169,0.13590153){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{w}}}%
    \put(0.70872893,0.13610033){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{t}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{minus_T.pdf}}%
    \put(0.94459541,0.07215795){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F4}}}%
    \put(0.93086125,-0.15308941){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08642343\unitlength}\raggedright \end{minipage}}}%
    \put(0.20087959,0.09943486){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{11}}}%
    \put(0.50024485,0.09929243){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.79988135,0.09913943){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.3465557,0.00030594){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-10}}}%
    \put(0.65031506,0.00030594){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-10}}}%
    \put(0.28894967,0.19091776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_u$=14}}}%
    \put(0.4064473,0.19091776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_v$=4}}}%
    \put(0.58847135,0.19091776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_w$=7}}}%
    \put(0.70869976,0.19091776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_t$=3}}}%
    \put(0.888135,0.13610033){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{z}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{minus_T.pdf}}%
    \put(0.11239238,0.13712383){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{o}}}%
    \put(0.88814736,0.19091776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_z$=5}}}%
    \put(0.11232436,0.19091776){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_o$=3}}}%
    \put(-0.12587701,0.01368065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35933042\unitlength}\centering boundary  \end{minipage}}}%
    \put(0.765025,0.01368065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35933042\unitlength}\centering boundary\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Fig/separation.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'separation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{201.92816288bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51769676)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{separation.pdf}}%
    \put(0.9470667,0.24926975){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{separation.pdf}}%
    \put(0.46413337,0.42910419){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{separation.pdf}}%
    \put(0.05208402,0.40598626){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{separation.pdf}}%
    \put(0.05208328,0.25110554){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{separation.pdf}}%
    \put(0.29045279,0.28372836){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15101408\unitlength}\centering anchor \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{separation.pdf}}%
    \put(0.05208328,0.05727103){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{separation.pdf}}%
    \put(0.29014811,0.24120127){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15101408\unitlength}\centering points\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{separation.pdf}}%
  \end{picture}%
\endgroup%


==> Fig/separation1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'separation1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{207.92816306bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66053384)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{separation1.pdf}}%
    \put(0.94859415,0.39985259){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F5}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{separation1.pdf}}%
    \put(0.4795964,0.5744977){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{separation1.pdf}}%
    \put(0.05058108,0.55204687){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{separation1.pdf}}%
    \put(0.05058036,0.40163541){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{separation1.pdf}}%
    \put(0.3181416,0.46217316){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1466564\unitlength}\centering anchor \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{separation1.pdf}}%
    \put(0.05058036,0.19175212){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F3}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{separation1.pdf}}%
    \put(0.31784571,0.42087323){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1466564\unitlength}\centering points\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{separation1.pdf}}%
    \put(0.83853508,0.1271153){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.32463134\unitlength}\raggedright 3 logic waves\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{separation1.pdf}}%
    \put(0.83856326,0.07661707){\color[rgb]{0,1,0}\makebox(0,0)[lt]{\begin{minipage}{0.32463134\unitlength}\raggedright 2 logic waves\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{separation1.pdf}}%
    \put(0.83856326,0.02611887){\color[rgb]{0,1,0}\makebox(0,0)[lt]{\begin{minipage}{0.32463134\unitlength}\raggedright 2 logic waves\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{separation1.pdf}}%
    \put(0.94816218,0.20221617){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{separation1.pdf}}%
  \end{picture}%
\endgroup%


==> Fig/timing_concept.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'timing_concept.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{204.0821846bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42417858)%
    \put(0,0){\includegraphics[width=\unitlength]{timing_concept.pdf}}%
    \put(0.06620534,0.34687613){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F1}}}%
    \put(0.51324586,0.31070552){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F2}}}%
    \put(0.95706717,0.33029267){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F3}}}%
    \put(0.06620532,0.06578045){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F1}}}%
    \put(0.95706714,0.04919695){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F3}}}%
    \put(0.51491661,0.22273699){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.51491661,0.01199969){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
    \put(0.1578783,0.23332727){\color[rgb]{0,0.50196078,0.50196078}\makebox(0,0)[b]{\smash{wave 2}}}%
    \put(0.53652303,0.17532389){\color[rgb]{0,0,0.50196078}\makebox(0,0)[b]{\smash{wave 1}}}%
  \end{picture}%
\endgroup%


==> Fig/wave_diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wave_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{249.54515201bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31562675)%
    \put(0,0){\includegraphics[width=\unitlength]{wave_diagram.pdf}}%
    \put(0.05773544,0.00072536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.26449473,0.00072536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.47125402,0.00072536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2T}}}%
    \put(0.67801344,0.00072536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3T}}}%
    \put(0.18104306,0.09659792){\color[rgb]{0,0,0.50196078}\makebox(0,0)[lb]{\smash{wave 1}}}%
    \put(0.38419193,0.09659792){\color[rgb]{0,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{wave 2}}}%
    \put(0.84755604,0.00072536){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{time}}}%
    \put(0.00811324,0.16892589){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{logic delay}}}}%
    \put(0.81752356,0.23805346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{maximum}}}%
    \put(0.91282894,0.19980626){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{logic delay}}}%
    \put(0.45057819,0.29263584){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{data waves reach F3}}}%
    \put(0.58204613,0.08668076){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{data latching at F3}}}%
  \end{picture}%
\endgroup%


==> Fig/work_flow.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'work_flow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{262.69220411bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53707086)%
    \put(0,0){\includegraphics[width=\unitlength]{work_flow.pdf}}%
    \put(0.0169941,0.50417602){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Input: netlist, delay information, $T$, $\tau$, $n_{wpf}$, $n_{wpt}$ }}}%
    \put(0.0169941,0.37889104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{For i=1 to $|$F$|$ do}}}%
    \put(0.14284878,0.31137858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_f$=check\_WP\_false\_paths($\mathit{ff_i}$, $T$, $\tau$);}}}%
    \put(0.14284878,0.27529388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{If $n_f>0$ then}}}%
    \put(0.20577612,0.24229628){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{construct\_WP\_paths($\mathit{ff_i}$, $T$, $\tau$);}}}%
    \put(0.20577612,0.13809712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{If $n_{wpf}\le 0$ then}}}%
    \put(0.20577612,0.17262975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_{wpf}=n_{wpf}-n_f$;}}}%
    \put(0.26870346,0.1036308){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{break;
}}}%
    \put(0.0169941,0.46785792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{F$_w=\varnothing$;}}}%
    \put(0.07992143,0.3443597){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{If $\mathit{ff_i}\notin$F$_w$  then}}}%
    \put(0.20577612,0.20709588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{F$_w$$\gets$ $\mathit{ff_i}$, fanin($\mathit{ff_i}$) and fanout($\mathit{ff_i}$);}}}%
    \put(0.02046034,0.01686429){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Construct wave-pipelining true paths similar to L3--L11}}}%
    \put(0.84791104,0.50284744){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L1}}}%
    \put(0.84791104,0.30953176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L5}}}%
    \put(0.84791104,0.13612817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L10}}}%
    \put(0.84791104,0.37708426){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L3}}}%
    \put(0.84791104,0.1024377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L11}}}%
    \put(0.84791104,0.17066102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L9}}}%
  \end{picture}%
\endgroup%


==> Fig/work_flow.svg.2016_11_15_23_40_24.0.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'work_flow.svg.2016_11_15_23_40_24.0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{216.8125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73263188)%
    \put(0,0){\includegraphics[width=\unitlength]{work_flow.svg.2016_11_15_23_40_24.0.pdf}}%
    \put(0.0243878,0.58574198){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{For each flip-flop $ff_i$  }}}%
    \put(0.0981843,0.54146416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{cost$_i$=$d_i^l+d_i^r$;}}}%
    \put(0.0243878,0.69382751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Input: netlist, delay information, T, $\tau$, $n_{wf}$, $n_{wa}$ }}}%
    \put(0.0243878,0.49718638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Sort flip-flops decendingly by cost; }}}%
    \put(0.02032286,0.34513505){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{For i=1 to |F| do}}}%
    \put(0.16791582,0.26439992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_f$=wave\_pipeling\_false\_paths($ff_i$);}}}%
    \put(0.16791582,0.22124769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{if $n_f$>0 then}}}%
    \put(0.24171231,0.18178722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{construct\_paths($ff_i$);}}}%
    \put(0.24171231,0.05717991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{if $n_{wf}\le 0$ then}}}%
    \put(0.24171231,0.09847617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_{wf}=n_{wf}-n_f$;}}}%
    \put(0.31550879,0.01596312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{break;
}}}%
    \put(0.02032286,0.38930519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{F$_w=\varnothing$;}}}%
    \put(0.09411934,0.30384049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{if $ff_i\notin$F$_w$ then}}}%
    \put(0.24171231,0.13969269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{F$_w$$\gets$$ff_i$, fanin($ff_i$), fanout($ff_i$);}}}%
    \put(0.94485441,0.1387141){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(12)}}}%
    \put(0.94485441,0.53689824){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(12)}}}%
  \end{picture}%
\endgroup%


==> Fig/wp_cons_bak1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wp_cons_bak1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.43637675bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.23889888)%
    \put(0,0){\includegraphics[width=\unitlength]{wp_cons_bak1.pdf}}%
    \put(0.49994256,1.21826595){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{false path after wave-pipelining}}}%
    \put(0.54331421,0.94713813){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{controlling signal}}}%
    \put(0.67429411,1.17461359){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{removed flip-flop}}}%
    \put(0.13602664,1.05994083){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1$}}}%
    \put(0.29801619,1.02515184){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_2$}}}%
    \put(0.46517033,0.73245114){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathit{ff_i}$}}}%
    \put(0.13966663,0.56408046){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{fanin($\mathit{ff_i}$)}}}%
    \put(0.83081911,0.56408046){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{fanout($\mathit{ff_i}$)}}}%
    \put(0.27329192,0.78790204){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F}}}%
    \put(0.23138699,0.75951105){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.23582099,0.71323602){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F}}}%
    \put(0.27020985,0.68038338){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.27020985,0.68038338){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.64916808,0.74255188){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F}}}%
    \put(0.61118334,0.77031739){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.62100291,0.69937833){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.28900122,0.62048588){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{500 path limit}}}%
    \put(0.65020807,0.62172299){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{500 path limit}}}%
    \put(0.46517033,0.34981755){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mathit{ff_i}$}}}%
    \put(0.27020984,0.29774984){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.64916808,0.35991831){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F}}}%
    \put(0.61118334,0.38768383){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.62100291,0.07900658){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T}}}%
    \put(0.64916808,0.12139521){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{F}}}%
    \put(0.48871928,0.53717654){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(a)}}}%
    \put(0.48871928,0.00735008){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(b)}}}%
  \end{picture}%
\endgroup%

